A Statistical Reconstruction of the Planet Population Around Kepler Solar-Type Stars

Using the cumulative catalog of planets detected by the NASA Kepler mission, we reconstruct the intrinsic occurrence of Earth- to Neptune-size (1 - 4$R_{\oplus}$) planets and their distributions with radius and orbital period. We analyze 76,711 solar-type ($0.8<R_*/R_{\odot}<1.2 $) stars with 430 planets on 20-200~d orbits, excluding close-in planets that may have been affected by the proximity to the host star. Our analysis considers errors in planet radii and includes an "iterative simulation" technique that does not bin the data. We find a radius distribution that peaks at 2-2.8 Earth radii, with lower numbers of smaller and larger planets. These planets are uniformly distributed with logarithmic period, and the mean number of such planets per star is $0.46 \pm 0.03$. The occurrence is $\sim 0.66$ if planets interior to 20~d are included. We estimate the occurrence of Earth-size planets in the "habitable zone" (defined as 1-2$R_{\oplus}$, 0.99-1.7 AU for solar-like stars) as $6.4^{+3.4}_{-1.1} \%$. Our results largely agree with those of Petigura et al. (2013), although we find a higher occurrence of 2.8-4 Earth-radii planets. The reasons for this excess are the inclusion of errors in planet radius, updated Huber et al. (2014) stellar parameters, and also the exclusion of planets which may have been affected by proximity to the host star.

==> 430KOI.txt <==
%auto-ignore
“430KOI” planet sample used in Silburt et al. (2014) analysis. The radii of these planets have been updated with Huber et al., (2014) parameters where applicable. 
Legend —————————————————————
KOI - KOI #
P = Period (days)
Rp/R_* = planet-to-star radius ratio
R_* = stellar radius (units of solar radius)
dR_* (+) = Upper stellar radius error bound
dR_* (-) = Lower stellar radius error bound
Rp = planet radius (units of Earth radii)
dRp (+) = Upper planetary radius error bound
dRp (-) = Lower planetary radius error bound
—————————————— 
  KOI          P (days)    Rp/R_*          R_*       dR_* (+)    dR_* (-)        Rp         dRp (+)       dRp (-)      SNR
K00435.05      62.3026    0.0272600     0.832156     0.349945    0.0623970      2.47640     0.834870      1.32175      31.7800
K02289.02      20.0984    0.0117000      1.13947     0.705986     0.133112      1.45539      1.62602      1.85152      16.8800
K00880.01      26.4429    0.0404000     0.928228     0.382174    0.0842040      4.09379     0.374281      1.68616      73.3000
K00880.02      51.5300    0.0540400     0.928228     0.382174    0.0842040      5.47595     0.497559      2.25476      153.100
K04150.01      31.3352    0.0152000      1.17072     0.559907     0.145652      1.94262      3.05132      3.18046      14.0000
K00752.02      54.4176    0.0286000      1.04029     0.464772     0.114091      3.24796     0.448523      1.47647      28.7000
K00907.04      99.6368    0.0343000      1.07363     0.382850     0.164754      4.02011     0.651983      1.44899      24.7000
K00911.02      105.152    0.0260000     0.999435     0.323549    0.0939010      2.83673     0.549084      1.03625      14.5000
K00924.01      39.4758    0.0348000      1.03147     0.472212    0.0956190      3.91853     0.614347      1.86109      38.8000
K02433.03      56.4155    0.0207000      1.15333     0.671213     0.143953      2.60624      3.22702      3.55084      12.4000
K00764.01      41.4395    0.0487300      1.04630     0.374738     0.157700      5.56597     0.839614      1.99378      153.500
K00773.01      38.3778    0.0233000     0.971191     0.385574    0.0858620      2.47030     0.343440      1.01592      36.5000
K00907.02      30.1325    0.0321000      1.07363     0.382850     0.164754      3.76226     0.589115      1.34671      44.3000
K02194.02      67.9688    0.0180100     0.922369     0.357173    0.0815460      1.81346     0.469268     0.829241      23.5900
K02195.02      30.0925    0.0140000      1.15879     0.569254     0.139249      1.77102      1.94713      2.12201      15.5300
K00116.02      43.8445    0.0222900      1.02874     0.186342    0.0996540      2.50325     0.253565     0.459448      87.6000
K00116.04      23.9806   0.00824000      1.02874     0.186342    0.0996540     0.925383     0.109503     0.179030      13.2000
K00829.03      38.5583    0.0328000     0.944724     0.364322    0.0882680      3.38274     0.339424      1.31037      45.4000
K00834.05      50.4454    0.0212700     0.963063     0.406572    0.0794650      2.23621     0.208330     0.948991      21.3000
K04076.01      124.828    0.0267000     0.846554     0.304656    0.0677030      2.46749      1.69350      1.90198      17.1100
K04092.01      24.4973    0.0235500      1.14381     0.517896     0.134432      2.94059     0.491612      1.37658      17.7200
K00857.02      20.0259    0.0314000     0.810503     0.207630    0.0466590      2.77827     0.332919     0.769285      13.1000
K04120.01      110.460    0.0169000      1.03123     0.536262    0.0885690      1.90253      2.24621      2.44899      13.2200
K01218.01      29.6198    0.0198500     0.987995     0.181517    0.0969400      2.14094     0.215123     0.396064      46.7000
K01412.01      37.8127    0.0212700      1.13751     0.678445     0.134384      2.64126     0.315584      1.57604      60.5000
K01413.02      21.5265    0.0139300     0.885533     0.390479     0.112488      1.34662     0.176268     0.595319      23.3000
K01413.03      33.8849    0.0168000     0.885533     0.390479     0.112488      1.62407     0.219321     0.719996      17.2000
K01589.03      27.4347    0.0207800      1.02236     0.409677     0.114950      2.31921     0.273194     0.932909      25.0000
K01589.05      44.5521    0.0179000      1.02236     0.409677     0.114950      1.99778     0.243833     0.806143      18.2000
K01595.01      40.1100    0.0292000     0.906368     0.379228    0.0784170      2.88920     0.276733      1.21467      40.8000
K01029.01      32.3115    0.0291700     0.972646     0.418923    0.0898610      3.09728     0.302711      1.33766      30.7000
K01236.01      35.7411    0.0308500      1.06722     0.425761     0.101716      3.59418     0.343895      1.43419      70.3000
K01236.03      54.3995    0.0228000      1.06722     0.425761     0.101716      2.65631     0.258781      1.06107      30.9000
K01426.01      38.8713    0.0282800      1.04005     0.477889     0.104312      3.21088     0.324078      1.47580      45.9000
K01598.01      56.4744    0.0336000     0.852618     0.380642    0.0810850      3.12740     0.311644      1.39929      77.1000
K01598.02      92.8756    0.0255300     0.852618     0.380642    0.0810850      2.37626     0.239434      1.06380      41.0000
K01599.01      20.4172    0.0192000     0.971527     0.405064    0.0940110      2.03632     0.281840     0.872599      14.6000
K01601.02      62.9147    0.0213200     0.854190     0.362429    0.0668640      1.98807     0.165060     0.845321      32.8000
K01052.03      67.8299    0.0215000     0.983229     0.411869    0.0941210      2.30772     0.255717     0.975233      18.4000
K01238.01      27.0726    0.0203600     0.835901     0.357825    0.0819300      1.85790     0.193590     0.798022      48.4000
K01432.04      38.2844    0.0168100     0.915703     0.363692    0.0735240      1.68040     0.166737     0.674559      15.0000
K01609.01      41.6983    0.0206000      1.05464     0.183028     0.125665      2.37171     0.319787     0.437967      42.7000
K01052.04      43.1304    0.0220000     0.983229     0.411869    0.0941210      2.36139     0.290504      1.00586      13.4000
K01061.01      41.8129    0.0221800     0.972646     0.374469     0.109260      2.35508     0.273677     0.909411      35.2000
K01435.01      40.7152    0.0222800     0.881363     0.339185    0.0684300      2.14368     0.169439     0.825587      59.6000
K01633.01      32.2986    0.0209000     0.842956     0.278300    0.0564450      1.92327     0.381295     0.729369      16.7000
K01647.02      32.2757    0.0166200      1.07005     0.400075     0.152977      1.94145     0.289020     0.730336      16.4000
K01648.01      38.3253    0.0172000     0.856949     0.295323    0.0509120      1.60906     0.726652     0.909051      15.5000
K01651.01      51.3002    0.0266000     0.928549     0.362536    0.0796520      2.69635     0.266201      1.06096      22.9000
K01273.01      40.0549    0.0390000     0.871776     0.358507    0.0654610      3.71158     0.301191      1.53061      64.1000
K01275.01      50.2858    0.0309000     0.944832     0.367080     0.114208      3.18715     0.457928      1.26275      106.800
K01276.01      22.7898    0.0226000     0.857146     0.293932    0.0633570      2.11472     0.187157     0.732447      45.9000
K01445.03      20.0196   0.00689000      1.13659     0.326780    0.0701070     0.854896    0.0741373     0.251254      12.5000
K01705.01      20.4994    0.0244700      1.07573     0.541433     0.105660      2.87361     0.299774      1.44985      20.8000
K01707.01      96.1009    0.0344300     0.861995     0.369137    0.0961260      3.23990     0.371970      1.39026      37.3000
K01708.01      32.7737    0.0222000     0.914334     0.365798    0.0753480      2.21589     0.897150      1.24797      23.5000
K00191.04      38.6515    0.0240200     0.869871     0.367941    0.0803660      2.28096     0.221843     0.967295      27.1000
K01711.01      55.6745    0.0280000     0.934985     0.933995     0.121771      2.85793      1.37811      3.14820      28.2000
K01086.01      27.6656    0.0197400      1.01661     0.362518     0.133216      2.19074     0.296827     0.784844      44.3000
K01278.01      24.8045    0.0227300     0.887166     0.360519    0.0701980      2.20137     0.184245     0.896589      39.8000
K01278.02      44.3471    0.0285300     0.887166     0.360519    0.0701980      2.76310     0.226987      1.12450      41.8000
K01281.01      49.4778    0.0208000     0.851147     0.360022    0.0673480      1.93267     0.668153      1.04467      23.4000
K00157.02      22.6871    0.0276800      1.04557    0.0758110    0.0653960      3.15944     0.200554     0.231625      107.700
K01472.01      85.3517    0.0677000     0.803905     0.268860    0.0633540      5.94132     0.486376      1.99139      186.900
K01747.01      20.5587    0.0210000     0.875598     0.308001    0.0626650      2.00731     0.966595      1.18837      26.1000
K01751.02      20.9943    0.0364000     0.894756     0.655326     0.105070      3.55546     0.504535      2.61941      45.3000
K01099.01      161.527    0.0624000     0.867071     0.295594    0.0660300      5.90648     0.461690      2.01627      58.4000
K00157.03      31.9955    0.0362000      1.04557    0.0758110    0.0653960      4.13193     0.263714     0.304158      117.900
K01478.01      76.1335    0.0490500      1.00648     0.181489     0.117575      5.38931     0.636621     0.976388      411.200
K01656.01      51.3900    0.0197000      1.02543     0.408426     0.116551      2.20526      1.08170      1.37068      15.7000
K01669.01      61.0390    0.0185500      1.01521     0.482423    0.0941120      2.05583     0.195420     0.977881      42.1000
K01677.01      52.0699    0.0235000     0.802056     0.286886    0.0573160      2.05761     0.215545     0.752667      28.1000
K01685.01      70.4654    0.0295000      1.14171     0.637820     0.131746      3.67677     0.479939      2.06626      45.6000
K01302.01      55.6376    0.0272000     0.961733     0.379810    0.0868410      2.85570     0.302147      1.13872      55.0000
K00157.04      46.6864    0.0210400      1.04557    0.0758110    0.0653960      2.40154     0.154317     0.177686      54.5000
K01307.01      44.8520    0.0283000      1.01241     0.380445     0.127892      3.12774     0.800575      1.36611      40.3000
K01715.01      105.013    0.0164000      1.06870     0.180137     0.132527      1.91332     0.349532     0.412173      35.3000
K01718.01      67.6692    0.0308700      1.07871     0.405361     0.152617      3.63522     0.518676      1.36770      30.1000
K01721.01      52.6320    0.0261000     0.826808     0.280083    0.0643700      2.35578     0.213000     0.805342      29.7000
K01112.01      37.8106    0.0194400     0.973318     0.373332     0.104448      2.06557     0.229234     0.794437      146.100
K01113.01      25.9342    0.0235000      1.13059     0.648734     0.132304      2.90043     0.345660      1.66556      41.5000
K01113.02      83.4421    0.0256600      1.13059     0.648734     0.132304      3.16702     0.380831      1.81935      36.1000
K01307.02      20.3423    0.0239000      1.01241     0.380445     0.127892      2.64145     0.664554      1.14698      32.6000
K00157.05      118.378    0.0292500      1.04557    0.0758110    0.0653960      3.33864     0.212822     0.245536      69.8000
K01308.01      23.5846    0.0212300     0.937464     0.383998    0.0848460      2.17267     0.201503     0.891043      50.8000
K01506.01      40.4281    0.0328200     0.837924     0.359105    0.0664800      3.00215     0.247125      1.28830      46.7000
K01507.01      21.3591    0.0258500     0.991642     0.397686    0.0943060      2.79837     0.277306      1.12496      34.7000
K00935.01      20.8611    0.0453300      1.16347     0.550705     0.139929      5.75745     0.694121      2.72560      110.200
K00935.02      42.6319    0.0420400      1.16347     0.550705     0.139929      5.33958     0.645443      2.52821      75.5000
K00935.03      87.6472    0.0333200      1.16347     0.550705     0.139929      4.23204     0.517132      2.00524      46.4000
K00937.01      20.8349    0.0286000     0.879842     0.307169    0.0586310      2.74701     0.469388      1.05193      46.3000
K01332.03      56.6344    0.0228000      1.06845     0.377504     0.167493      2.65937     0.447730     0.953690      24.1000
K00176.01      30.2293    0.0204100      1.09045     0.503980     0.110044      2.42961     0.247285      1.12337      78.5000
K01516.01      20.5534    0.0261000      1.13659     0.600427     0.130924      3.23843     0.406415      1.71835      42.8000
K01517.01      40.0684    0.0283200     0.991984     0.352033     0.129592      3.06681     0.402435      1.08900      68.8000
K01518.01      27.5065    0.0209500     0.879741     0.382972    0.0668080      2.01200     0.163297     0.877765      32.9000
K00177.01      21.0605    0.0158800      1.06808     0.188829     0.118233      1.85159     0.207548     0.328971      55.0000
K00941.03      24.6645    0.0519000     0.973206     0.706390     0.141720      5.51394     0.860031      4.01407      84.6000
K00148.03      42.8959    0.0242600     0.851637     0.105237    0.0293860      2.25546    0.0866588     0.281302      71.5000
K01145.01      30.5840    0.0258400     0.951601     0.373518    0.0859260      2.68434     0.246099      1.05450      41.9000
K01336.03      40.1010    0.0226000      1.08344     0.480085     0.133700      2.67302     0.354590      1.19157      19.2000
K01338.02      42.0365    0.0152300     0.960185     0.362191     0.119748      1.59641     0.216033     0.607992      17.9000
K01522.01      33.3854    0.0214000      1.02236     0.390842     0.126266      2.38841     0.480632     0.988784      39.0000
K01527.01      192.675    0.0325000     0.861102     0.373579    0.0767620      3.05511     0.835276      1.54281      25.3000
K00945.01      25.8472    0.0218800      1.03123     0.436362    0.0974260      2.46315     0.248724      1.04597      31.2000
K00945.02      40.7165    0.0253600      1.03123     0.436362    0.0974260      2.85492     0.286191      1.21184      36.1000
K00951.02      33.6530    0.0318000     0.885023      1.71367    0.0968810      3.07235     0.476927      5.95859      41.7000
K01159.01      64.6163    0.0544000     0.880653     0.684493    0.0895100      5.22990     0.572101      4.07047      67.1000
K01162.01      158.692    0.0325100      1.18646     0.495453     0.206061      4.21077     0.731918      1.75862      113.500
K01534.01      20.4223    0.0133900      1.17329     0.740768     0.143010      1.71504     0.213796      1.08374      38.0000
K01535.01      70.6985    0.0173000      1.14658     0.490065     0.173711      2.16541     0.366204     0.939723      42.8000
K00179.01      20.7406    0.0329300      1.00602     0.369783     0.121400      3.61648     0.436726      1.32942      147.500
K00954.02      36.9256    0.0308000     0.887370     0.358735    0.0688960      2.98363     0.335130      1.23026      40.1000
K00150.02      28.5741    0.0291300     0.956764     0.484869     0.181044      3.04253     0.577813      1.54268      105.400
K01359.01      37.1006    0.0347300     0.849874     0.367165    0.0780740      3.22217     0.304945      1.39398      56.7000
K00152.01      52.0911    0.0504000      1.03706     0.467308    0.0978690      5.70591     0.538594      2.57115      237.700
K01366.02      54.1578    0.0349000     0.941358     0.371612    0.0766790      3.58649     0.417325      1.44683      35.9000
K01564.01      53.4496    0.0538000     0.999781     0.349508    0.0808030      5.87187     0.690852      2.11322      133.300
K00986.02      76.0503    0.0172000     0.832348     0.259859    0.0632090      1.56287     0.173979     0.504238      21.8000
K00993.01      21.8535    0.0176000     0.875598     0.325434    0.0672380      1.68231     0.192994     0.641495      24.1000
K00152.02      27.4022    0.0257900      1.03706     0.467308    0.0978690      2.91975     0.275578      1.31567      85.8000
K01573.01      24.8119    0.0542000     0.920884     0.362643    0.0801570      5.44871     0.556714      2.16541      87.3000
K01203.01      31.8829    0.0280000      1.02614     0.448738    0.0966240      3.13655     0.499857      1.42969      32.8000
K01203.03      48.6541    0.0268000      1.02614     0.448738    0.0966240      3.00213     0.501698      1.37673      13.3000
K00152.04      81.0632    0.0250000      1.03706     0.467308    0.0978690      2.83031      1.38456      1.86338      20.2000
K01581.01      29.5394    0.0264000     0.807523     0.331690    0.0637250      2.32728     0.192387     0.957645      34.4000
K01581.02      144.543    0.0326800     0.807523     0.331690    0.0637250      2.88089     0.239373      1.18569      27.2000
K02216.01      23.3403    0.0226000     0.892390     0.454880     0.128106      2.20167     0.941170      1.43017      21.9000
K02217.01      37.8022    0.0240000     0.818851     0.255027    0.0547430      2.14539     0.993707      1.18884      25.3000
K00232.03      21.5874    0.0171700     0.948538     0.326886    0.0878320      1.77793     0.171384     0.614560      32.0000
K00232.04      37.9944    0.0174700     0.948538     0.326886    0.0878320      1.80899     0.173594     0.625080      13.4000
K02524.01      40.9890    0.0160000      1.14711     0.694743     0.134703      2.00361     0.293416      1.22608      25.0000
K02530.01      37.3308    0.0134600      1.10600     0.574564     0.132457      1.62513     0.207257     0.847254      25.0000
K02536.01      51.1295    0.0223900      1.10664     0.478640     0.150643      2.70488     0.383584      1.17484      23.0000
K02748.01      23.1990    0.0140000     0.863982     0.361353    0.0653350      1.32045     0.658410     0.853541      33.1000
K01928.01      63.0381    0.0261900      1.09007     0.590492     0.112485      3.11659     0.326636      1.68922      57.9000
K01933.01      49.1015    0.0280000     0.922475     0.368609    0.0717200      2.81970     0.441019      1.18993      41.4000
K02227.01      65.6462    0.0208000     0.959964     0.372345     0.139981      2.17976     0.534452     0.948383      25.8000
K02232.01      101.134    0.0350000     0.938868     0.388999    0.0857590      3.58725      1.47184      2.06592      30.3000
K02237.01      76.4241    0.0271000     0.967286     0.374258    0.0882540      2.86163     0.281637      1.11223      20.3000
K00232.05      56.2570    0.0169300     0.948538     0.326886    0.0878320      1.75308     0.170075     0.606274      24.3000
K02245.01      33.4702    0.0211000      1.09384     0.394506     0.167536      2.51957     0.560139     0.995283      24.7000
K01945.01      62.1402    0.0301000     0.928977     0.350271    0.0704480      3.05254     0.804752      1.38519      38.3000
K01952.02      27.6650    0.0186700      1.00347     0.395648     0.108818      2.04521     0.232604     0.809428      27.5000
K01952.04      42.4699    0.0182100      1.00347     0.395648     0.108818      1.99482     0.234653     0.791756      22.8000
K01955.02      39.4599    0.0169500      1.17803     0.556995     0.147272      2.17979     0.274398      1.03115      46.4000
K02253.01      22.7080    0.0184000     0.991642     0.413612    0.0905790      1.99188     0.266594     0.853353      24.6000
K02257.01      32.5626    0.0227000     0.834170     0.263078    0.0673300      2.06714     0.510663     0.811140      26.3000
K02263.01      29.9682    0.0180100      1.08257     0.526614     0.107679      2.12842     0.225212      1.03822      29.1000
K02264.01      33.2420    0.0200000      1.01509     0.373918     0.143114      2.21628     0.383084     0.845935      19.0000
K02563.01      23.4779    0.0112300      1.12087     0.602605     0.130596      1.37412     0.178229     0.742897      22.3000
K02564.01      66.5598    0.0131200      1.13947     0.643539     0.134501      1.63203     0.207506     0.924939      25.8000
K01970.01      21.9639    0.0284000     0.957645     0.377427     0.104732      2.96902     0.800602      1.38014      30.7000
K01970.02      125.596    0.0293000     0.957645     0.377427     0.104732      3.06310     0.833449      1.42822      25.8000
K02279.01      27.0156    0.0153500     0.913387     0.356762    0.0873400      1.53057     0.166683     0.603127      25.2000
K02289.01      62.7847    0.0181000      1.13947     0.705986     0.133112      2.25151     0.296482      1.40166      21.6000
K02294.01      131.485    0.0230000     0.976685     0.426305    0.0870650      2.45229      1.08839      1.51080      20.7000
K02592.01      175.609    0.0209000      1.00926     0.430213    0.0953510      2.30272     0.654227      1.15938      15.5000
K02779.01      34.4578    0.0218000     0.850560     0.343854    0.0601450      2.02419     0.710953      1.07453      30.8000
K02791.01      27.5724    0.0157000     0.801225     0.287717    0.0564850      1.37323     0.550869     0.732976      21.3000
K01978.02      23.8514    0.0338000      1.00105     0.435449    0.0987400      3.69370     0.455388      1.62979      34.7000
K01980.01      122.877    0.0307700     0.870271     0.359586    0.0624700      2.92329     0.220415      1.20975      42.3000
K01984.01      22.0641    0.0181000      1.14487     0.670042     0.130594      2.26216     0.368064      1.34971      37.9000
K01990.01      24.7572    0.0226700     0.965728     0.320313    0.0850750      2.38999     0.216789     0.794394      42.7000
K01997.01      38.5052    0.0245000     0.881464     0.363924    0.0822660      2.35755     0.340461      1.00742      39.5000
K02296.01      106.249    0.0197600     0.999090     0.397937     0.108855      2.15517     0.242628     0.860572      33.0000
K02309.01      53.5992    0.0236000      1.03194     0.439879    0.0985690      2.65862     0.990656      1.48365      29.5000
K02598.01      29.2260    0.0121000      1.00775     0.466270    0.0939470      1.33116     0.189351     0.632290      15.4000
K02812.01      76.6147    0.0230000      1.02060     0.404533     0.115273      2.56255     0.442143      1.06930      25.3000
K02004.01      56.1894    0.0216500     0.957535     0.385863    0.0947460      2.26309     0.231719     0.913914      37.5000
K02007.02      21.1290    0.0132900      1.05173     0.482373     0.109940      1.52588     0.177586     0.704179      25.9000
K02009.01      86.7490    0.0213500     0.886553     0.374562     0.113864      2.06629     0.269419     0.874229      41.9000
K02012.01      34.8533    0.0282000     0.846554     0.300555    0.0668950      2.60611     0.253522     0.936998      40.8000
K02018.01      27.4954    0.0230000     0.910867     0.459084     0.144027      2.28703     0.450394      1.18354      31.8000
K00238.02      26.6938    0.0122900      1.09233     0.184414    0.0986330      1.46553     0.165250     0.266482      15.2000
K02321.01      95.6091    0.0193000      1.10155     0.537546     0.117303      2.32087     0.728635      1.32383      21.4000
K02624.01      115.688    0.0304000     0.928549     0.368197    0.0821900      3.08154      1.03016      1.57478      21.7000
K02631.01      44.9995    0.0122500      1.16776     0.425013     0.207800      1.56164     0.288564     0.573661      18.8000
K02830.01      40.5280    0.0237500      1.15506     0.629596     0.133522      2.99473     0.364704      1.63638      41.0000
K02024.01      46.8788    0.0202600     0.974439     0.377026     0.160382      2.15518     0.359006     0.835706      40.0000
K02037.01      73.7571    0.0440000     0.929618      1.21700     0.123860      4.46526      2.01788      6.15544      52.3000
K02338.01      66.1832    0.0204000     0.866273     0.373251    0.0716620      1.92919     0.662570      1.05094      19.2000
K02343.01      29.0731    0.0235000      1.04197     0.376451     0.149990      2.67308     0.763751      1.16959      23.5000
K02348.01      85.7428    0.0261000      1.07722     0.521618     0.121338      3.06927     0.365175      1.49086      24.6000
K02038.04      25.2177    0.0176300     0.872077     0.349455    0.0665040      1.67840     0.158951     0.679135      13.0000
K02043.01      78.5459    0.0250000     0.973430     0.409992    0.0867750      2.65665      1.19267      1.61815      33.6000
K02051.01      25.7631    0.0249900      1.03754     0.531936    0.0989960      2.83048     0.279336      1.45291      42.0000
K02358.01      56.4943    0.0180100      1.03969     0.456388     0.101472      2.04413     0.205386     0.898626      39.2000
K02672.01      88.5166    0.0464000      1.05975     0.389034     0.196964      5.36800      1.01267      1.97821      286.300
K02672.02      42.9907    0.0310000      1.05975     0.389034     0.196964      3.58638     0.676523      1.32163      170.400
K02821.01      79.2459    0.0430000     0.916547     0.370234    0.0990150      4.30242      2.05439      2.65046      20.3000
K02056.01      39.3144    0.0245200     0.924815     0.319427    0.0815680      2.47551     0.228877     0.857782      37.5000
K02062.01      34.3517    0.0232000     0.967286     0.399514    0.0905780      2.44981     0.556354      1.13169      31.1000
K02066.01      147.972    0.0336800     0.875195     0.349858    0.0690650      3.21785     0.266896      1.28895      34.0000
K02373.01      147.280    0.0205000     0.828142     0.356821    0.0722590      1.85331     0.732281      1.07133      18.5000
K02379.01      40.0073    0.0209000      1.02260     0.386707     0.126295      2.33314      1.08820      1.37099      27.0000
K01788.01      71.5262    0.0665000     0.815464      1.56469    0.0693510      5.91992     0.727553      11.3711      167.200
K02076.01      56.7767    0.0281000      1.01159     0.277712    0.0918720      3.10313     0.321446     0.865819      34.8000
K02080.01      83.4875    0.0277000     0.939950     0.386542    0.0828040      2.84233     0.261064      1.17120      30.2000
K02080.02      34.0607    0.0290000     0.939950     0.386542    0.0828040      2.97572     0.285411      1.22892      27.0000
K02082.01      31.5884    0.0187000      1.03040     0.371302    0.0943350      2.10347     0.734355      1.03765      29.6000
K02087.01      23.1276    0.0114600      1.05222     0.188307    0.0898180      1.31637     0.140205     0.250060      43.3000
K02389.01      22.9227    0.0110500      1.08120     0.185885     0.115358      1.30424     0.146946     0.229148      26.1000
K02408.01      94.2899    0.0201000     0.900855     0.372076     0.111986      1.97670     0.567358     0.963362      25.8000
K02683.01      126.446    0.0510000     0.803905     0.253046    0.0633540      4.47574      2.13556      2.53397      111.200
K01808.01      89.1928    0.0312000      1.13020     0.605422     0.139926      3.84945     0.574491      2.08687      97.4000
K02094.01      42.4255    0.0284500     0.906160     0.558055     0.121006      2.81434     0.387152      1.73569      29.3000
K02097.01      58.6003    0.0201000      1.01931     0.467330    0.0994820      2.23661     0.446462      1.09691      21.8000
K02099.01      78.0971    0.0259000     0.993127     0.390455    0.0906110      2.80798     0.278190      1.10929      22.4000
K02107.01      81.3170    0.0250000     0.801964     0.282474    0.0591080      2.18869      1.06288      1.30308      25.4000
K02108.01      51.3292    0.0275700      1.11945     0.532340     0.146916      3.36923     0.451329      1.60475      33.7000
K02414.01      22.5985    0.0117900     0.909609     0.188524     0.107922      1.17073     0.147179     0.247475      26.2000
K02414.02      45.3470    0.0132900     0.909609     0.188524     0.107922      1.31968     0.176026     0.285096      18.2000
K02422.01      26.7837    0.0170000     0.984702     0.355452     0.120819      1.82744     0.282589     0.681713      20.9000
K02423.01      45.1257    0.0167000      1.16347     0.670976     0.139693      2.12110     0.310607      1.23610      19.0000
K02698.01      87.9729    0.0302000     0.848310     0.348857    0.0641500      2.79673     0.459088      1.22017      67.7000
K01826.01      134.252    0.0253400     0.825572     0.323520    0.0631330      2.28376     0.178325     0.895673      61.6000
K01828.01      99.7469    0.0365000     0.973542     0.512068     0.173883      3.87915     0.738310      2.05626      44.0000
K01831.01      51.8040    0.0303000     0.803072     0.252298    0.0580750      2.65636     0.219018     0.841142      62.3000
K01831.03      34.2069    0.0162500     0.803072     0.252298    0.0580750      1.42461     0.129766     0.454467      14.8000
K01832.03      38.7159    0.0260000     0.982437     0.369650     0.129720      2.78848     0.590120      1.14607      28.9000
K01837.01      34.1732    0.0253500     0.952149     0.422383     0.131316      2.63495     0.371668      1.17149      64.5000
K02122.01      37.6462    0.0173000     0.846847     0.373280    0.0738020      1.59934     0.203239     0.720320      29.7000
K02123.01      29.4556    0.0225000     0.949084     0.377408    0.0874860      2.33118     0.667543      1.12195      26.5000
K02125.01      23.3599    0.0223600      1.00891     0.435376    0.0951080      2.46272     0.242303      1.06500      27.7000
K01847.01      26.8534    0.0278000     0.869470     0.440329     0.104746      2.63869     0.408325      1.36068      64.6000
K01848.01      49.6247    0.0209100      1.01884     0.473630    0.0964680      2.32567     0.238772      1.08508      59.4000
K01853.01      60.0856    0.0190700     0.989475     0.390289    0.0876860      2.05989     0.211018     0.819373      50.4000
K01857.01      88.6458    0.0278400     0.872077     0.389764    0.0668750      2.65041     0.207518      1.18531      62.1000
K01858.01      116.332    0.0411000     0.997481     0.388173     0.110520      4.47544     0.571006      1.76449      64.8000
K02134.01      42.3002    0.0219000     0.978148     0.376588     0.114067      2.33850     0.785637      1.16338      26.7000
K02135.01      55.1881    0.0189700      1.17464     0.698218     0.158731      2.43255     0.331427      1.44655      42.3000
K02140.01      41.6981    0.0273000     0.871876     0.346566    0.0671380      2.59841     0.235255      1.04024      26.7000
K02144.01      38.6695    0.0256000     0.913282     0.659450     0.127857      2.55232     0.435662      1.85972      25.5000
K02449.01      53.3570    0.0266000     0.940708     0.388995    0.0831670      2.73166     0.671373      1.29165      16.6000
K01862.01      56.4350    0.0244000     0.882988     0.381908    0.0659260      2.35198     0.380340      1.07176      52.4000
K01863.01      33.7888    0.0229000      1.03754     0.496564    0.0881280      2.59376     0.253102      1.24760      68.0000
K01866.01      105.308    0.0385000     0.973430     0.399046    0.0890180      4.09124     0.520113      1.71563      46.0000
K02152.01      42.1930    0.0227000     0.856554     0.281741    0.0652290      2.12261     0.176201     0.701690      28.5000
K02153.01      59.9802    0.0169900      1.17302     0.805567     0.130569      2.17564     0.257351      1.49665      25.7000
K02153.02      25.7461    0.0102300      1.17302     0.805567     0.130569      1.31000     0.162495     0.902489      19.6000
K02162.01      108.593    0.0175000     0.843927     0.362788    0.0592250      1.61225     0.185823     0.708577      28.1000
K02167.01      24.3400    0.0300000      1.02519     0.403883     0.124647      3.35750     0.692658      1.43621      30.7000
K02468.01      24.3356    0.0188800     0.967286     0.344173    0.0908810      1.99364     0.211986     0.716274      18.8000
K02471.01      25.8890    0.0177700     0.906368     0.378045     0.113402      1.75825     0.235164     0.738060      17.3000
K02482.01      45.0887    0.0208000     0.900233     0.357692    0.0699910      2.04413     0.696474      1.05806      17.8000
K02484.01      68.8881    0.0117000      1.01101     0.349981     0.176934      1.29131     0.273763     0.472964      23.7000
K02721.01      33.8785    0.0259000     0.884005     0.364973    0.0657200      2.49945     0.973290      1.40629      27.0000
K02487.01      36.2929    0.0178900     0.960185     0.408189    0.0884090      1.87523     0.190153     0.801159      24.1000
K02732.03      54.2809    0.0117000      1.11123     0.194953    0.0867490      1.41932     0.568917     0.611058      21.5000
K01892.01      62.5626    0.0330000     0.841404     0.334589    0.0665770      3.03115     0.249289      1.20727      36.5000
K01897.01      59.7705    0.0225000      1.12151     0.667875     0.127243      2.75472     0.687328      1.75096      42.6000
K01901.01      85.6539    0.0197000     0.997941     0.386916    0.0901100      2.14615     0.253491     0.847988      38.6000
K02185.01      76.9611    0.0175000      1.04065     0.359597     0.159186      1.98807     0.338075     0.702675      26.8000
K02194.01      34.7636    0.0178000     0.922369     0.357173    0.0815460      1.79231     0.187743     0.701312      27.3000
K02195.01      20.0541    0.0175900      1.15879     0.569254     0.139249      2.22515     0.273123      1.09452      29.2000
K02201.01      116.527    0.0223000      1.13987     0.406471     0.193294      2.77491     0.946528      1.28594      24.6000
K01909.03      25.0986    0.0144000     0.998515     0.186311    0.0836550      1.56966     0.144527     0.298954      32.3000
K01910.01      34.2675    0.0259000     0.865575     0.331041    0.0938640      2.44734     0.501238      1.02805      44.2000
K01916.01      20.6789    0.0207000     0.865276     0.373106    0.0680990      1.95530     0.158235     0.843930      46.4000
K01917.01      35.0120    0.0223000      1.01229     0.456146    0.0950040      2.46433     0.828591      1.36608      40.6000
K01925.01      68.9580    0.0109000     0.892752    0.0181970    0.0181970      1.06230     0.370975     0.370975      47.2000
K00072.02      45.2941    0.0201300      1.05600    0.0210000    0.0210000      2.32058    0.0485204    0.0485204      162.100
K00584.02      21.2234    0.0238000     0.812839     0.272723    0.0646620      2.11189     0.178510     0.711143      71.1000
K00590.02      50.6985    0.0256000      1.13659     0.617509     0.130345      3.17639     0.376908      1.72844      35.1000
K00592.01      39.7506    0.0261500      1.01008     0.370799     0.124545      2.88347     0.361846      1.06066      33.6000
K00593.02      90.4112    0.0338000     0.976685     0.385401    0.0869630      3.60380     0.379476      1.43642      45.6000
K00593.03      25.5333    0.0179000     0.976685     0.385401    0.0869630      1.90852     0.212714     0.763896      29.1000
K02935.01      27.8801    0.0136000      1.05513     0.486768     0.110512      1.56651     0.777722      1.04891      24.5000
K02942.02      24.2768    0.0203000     0.832827     0.325430    0.0667810      1.84561     0.271226     0.756149      16.4000
K02943.01      54.4097    0.0152000     0.892493     0.338923    0.0682510      1.48094     0.557240     0.783561      23.8000
K03146.01      39.8592    0.0111000      1.07338     0.383265     0.157996      1.30067     0.672312     0.794378      14.3000
K03147.01      39.4413    0.0125000     0.830242     0.342371    0.0644610      1.13293     0.461631     0.650873      17.0000
K00597.03      52.8148    0.0215000      1.00521     0.374717     0.120080      2.35930     0.292118     0.882839      27.4000
K02958.01      31.6085    0.0176000      1.03337     0.470310    0.0995650      1.98544     0.867425      1.23789      19.9000
K02964.01      47.4495    0.0149000     0.910552     0.363698     0.106277      1.48109     0.601889     0.826051      20.0000
K00294.01      34.4358    0.0210300     0.963174     0.359201     0.104151      2.21123     0.241765     0.825418      73.0000
K00296.01      28.8623    0.0203000      1.03981     0.404978     0.122631      2.30431     0.286893     0.902162      65.5000
K00468.01      22.1843    0.0402000     0.817909     0.228388    0.0829640      3.58939     0.590028      1.10460      98.6000
K02975.01      175.331    0.0290000     0.930154     0.373928    0.0864210      2.94471      1.44767      1.84994      19.0000
K00298.02      57.3843    0.0130000      1.00000      0.00000      0.00000      1.42000      0.00000      0.00000      24.9000
K00303.01      60.9292    0.0277800      1.06293     0.181885     0.152169      3.22349     0.465709     0.555140      143.700
K00306.01      24.3080    0.0240000     0.814057     0.113424    0.0265490      2.13283     0.625951     0.689411      102.700
K00471.01      21.3473    0.0247000     0.901477     0.345202    0.0719990      2.43075     0.283548     0.953474      50.4000
K00474.02      28.9869    0.0205700      1.13947     0.610592     0.134732      2.55875     0.324358      1.37610      35.1000
K00474.03      94.8780    0.0256000      1.13947     0.610592     0.134732      3.18445     0.400622      1.71188      34.2000
K00623.04      25.2097   0.00874000      1.11979    0.0327810    0.0327810      1.06841    0.0437288    0.0437288      37.2000
K00308.01      35.5974    0.0239300      1.09952     0.155941    0.0731520      2.87235     0.202977     0.413079      121.800
K00479.01      34.1890    0.0345800     0.918131     0.390312    0.0758550      3.46592     0.292393      1.47461      94.8000
K00638.01      23.6369    0.0295500      1.13124     0.436250     0.177336      3.64923     0.572651      1.40753      91.3000
K00638.02      67.0935    0.0309900      1.13124     0.436250     0.177336      3.82707     0.601161      1.47636      82.4000
K00640.01      30.9964    0.0250000     0.917603     0.132314    0.0879340      2.50429      1.03006      1.06482      66.6000
K00490.04      21.8043    0.0173000     0.807895      1.21608    0.0743020      1.52578     0.165740      2.29835      13.0000
K00661.02      25.6595    0.0125600      1.03826     0.406533     0.121182      1.42359     0.195567     0.566872      19.2000
K00282.01      27.5087    0.0231200      1.12671    0.0326430    0.0326430      2.84373    0.0875174    0.0875174      223.500
K00327.02      91.3525    0.0131900      1.06440     0.139817    0.0560650      1.53264    0.0949396     0.207431      26.9000
K00501.01      24.7951    0.0231200     0.899922     0.374915    0.0822020      2.27134     0.211927     0.947246      34.0000
K00504.01      40.6071    0.0249000     0.829573     0.304013    0.0644970      2.25498     0.245650     0.844106      37.9000
K00624.02      49.5668    0.0283300     0.854682     0.328645    0.0677190      2.64326     0.217780      1.01815      48.2000
K00344.01      39.3092    0.0309000      1.05088     0.355503     0.166879      3.54489     0.579513      1.20707      124.500
K00505.05      87.0909    0.0359600     0.938868     0.902984     0.121148      3.68565     0.483130      3.54580      57.6000
K00509.03      39.5949    0.0214300     0.831390     0.363849    0.0646380      1.94499     0.174071     0.855558      22.4000
K00510.04      35.1184    0.0281000      1.00683     0.370239     0.137757      3.08852     0.439536      1.14215      26.1000
K00282.03      87.5187   0.00901000      1.12671    0.0326430    0.0326430      1.10822    0.0629269    0.0629269      16.8000
K00351.03      59.7372    0.0217100      1.05379     0.407897     0.140720      2.49749     0.335929     0.967556      47.0000
K00352.01      27.0822    0.0193200      1.03670     0.397810     0.126362      2.18651     0.279021     0.843078      42.4000
K00513.01      35.1811    0.0317600      1.18346     0.686378     0.144848      4.10322     0.504728      2.38029      72.7000
K00519.02      34.0354    0.0248200      1.00059     0.426843    0.0918150      2.71110     0.270827      1.16148      44.2000
K03039.01      20.3505   0.00930000      1.00208     0.364242     0.126689      1.01737     0.435141     0.556376      15.7000
K00283.02      25.5170   0.00747000     0.958307     0.163207    0.0426040     0.781475    0.0475267     0.136985      25.7000
K00365.01      81.7375    0.0240800     0.849777     0.137536    0.0447600      2.23383     0.138619     0.368898      172.000
K00367.01      31.5787    0.0420000     0.978824     0.184778    0.0547550      4.48790     0.477391     0.939486      467.000
K00373.01      135.190    0.0254300     0.989247     0.198037     0.149585      2.74625     0.422883     0.555549      77.1000
K00520.03      25.7510    0.0315000     0.876808     0.318293    0.0893010      3.01512     0.377845      1.11645      43.6000
K00523.02      36.8548    0.0249900      1.06636     0.557334     0.107614      2.90911     0.299293      1.52156      47.0000
K00528.02      96.6720    0.0311000      1.04161     0.371920     0.180110      3.53635     0.648532      1.28105      47.0000
K00528.03      20.5528    0.0296000      1.04161     0.371920     0.180110      3.36578     0.616936      1.21910      47.6000
K02856.01      25.8733    0.0250000      1.09283     0.534416     0.130216      2.98253      1.47506      2.04371      19.0000
K00386.01      31.1586    0.0281400      1.05963     0.425979     0.130975      3.25513     0.403842      1.30904      74.4000
K00536.01      81.1699    0.0301000     0.943854     0.377456    0.0807660      3.10142     0.415281      1.28076      57.7000
K00538.01      21.2171    0.0260900      1.00671     0.438745     0.100864      2.86727     0.290789      1.25043      58.9000
K03069.01      43.1036    0.0200000      1.09737     0.443456     0.155474      2.39593     0.616912      1.09672      15.3000
K00386.02      76.7324    0.0254700      1.05963     0.425979     0.130975      2.94627     0.369688      1.18613      40.2000
K00393.01      21.4166    0.0174100      1.13659     0.529330     0.126398      2.16019     0.244124      1.00698      42.7000
K00542.01      41.8857    0.0232100      1.02779     0.369397     0.163610      2.60417     0.416970     0.937037      52.3000
K00546.01      20.6844    0.0271900      1.14487     0.688945     0.132344      3.39823     0.401396      2.04662      63.1000
K00547.01      25.3029    0.0484000     0.820833     0.241608    0.0500100      4.33700     0.285277      1.28110      119.400
K00548.01      21.3000    0.0271000      1.11456     0.562907     0.118918      3.29734     0.364385      1.66801      58.6000
K00401.01      29.1989    0.0420000     0.831581     0.353518    0.0774370      3.81279     0.383610      1.62737      185.100
K00401.02      160.017    0.0424000     0.831581     0.353518    0.0774370      3.84911     0.393920      1.64445      59.4000
K00401.03      55.3285    0.0154500     0.831581     0.353518    0.0774370      1.40256     0.149002     0.600549      23.0000
K00555.02      86.4926    0.0272100     0.898472     0.103728    0.0806580      2.66884     0.245373     0.312635      51.0000
K00408.03      30.8270    0.0257800     0.930582     0.377108    0.0886930      2.61895     0.258993      1.06355      45.4000
K00413.02      24.6742    0.0246000     0.818191     0.319580    0.0656070      2.19725     0.406387     0.933096      40.0000
K00070.03      77.6115    0.0276800     0.924815     0.163000    0.0731770      2.79454     0.222795     0.493296      130.000
K00564.01      21.0574    0.0266900     0.906368     0.378488    0.0780360      2.64084     0.229992      1.10333      31.2000
K00566.01      25.8552    0.0225000     0.964283     0.384228    0.0874750      2.36852     0.408460      1.00566      31.7000
K00567.02      20.3029    0.0241100     0.859616     0.368543    0.0820190      2.26251     0.221321     0.971234      49.5000
K00567.03      29.0228    0.0281300     0.859616     0.368543    0.0820190      2.63976     0.261771      1.13399      41.6000
K00427.01      24.6148    0.0453000     0.856061     0.340004    0.0849720      4.23343     0.434914      1.68514      78.3000
K00427.02      42.9501    0.0285500     0.856061     0.340004    0.0849720      2.66809     0.273951      1.06201      41.7000
K00427.03      116.956    0.0362800     0.856061     0.340004    0.0849720      3.39048     0.343950      1.34848      19.1000
K00575.01      24.3159    0.0232000      1.03075     0.512385    0.0926410      2.61055     0.295743      1.31013      43.1000
K00276.01      41.7459    0.0205200      1.18487    0.0258410    0.0258410      2.65423     0.120834     0.120834      106.500
K03116.01      23.9110    0.0170000      1.12151     0.562729     0.126327      2.08134      1.03095      1.44863      13.2000
K00431.02      46.9019    0.0281000     0.865376     0.421257     0.110797      2.65461     0.448646      1.32501      44.7000
K00435.01      20.5498    0.0354200     0.832156     0.349945    0.0623970      3.21768     0.249742      1.35466      102.500
K00577.01      39.6772    0.0229000     0.888085     0.674899     0.106359      2.22014     0.622000      1.77842      30.2000
K00581.02      151.865    0.0235000     0.892698     0.297460    0.0685510      2.29014     0.222579     0.775208      30.4000
K00092.01      65.7046    0.0291400     0.970521     0.173555    0.0476200      3.08734     0.167744     0.556779      120.200
K00734.01      24.5436    0.0335500     0.909609     0.341960    0.0742850      3.33148     0.274676      1.25301      68.3000
K00112.01      51.0793    0.0264900      1.07289     0.180410     0.124788      3.10260     0.364864     0.524488      132.300
K00664.03      23.4419   0.00937000      1.05951     0.192348     0.105495      1.08376     0.121354     0.204434      16.5000
K00666.01      22.2482    0.0231000     0.990615     0.123564    0.0536900      2.49808     0.219703     0.356414      80.3000
K00672.02      41.7500    0.0370700      1.04281     0.178160     0.135710      4.22004     0.550554     0.722017      106.900
K00679.01      31.8053    0.0205700      1.14079     0.281557    0.0974980      2.56170     0.221697     0.633213      82.6000
K00691.01      29.6665    0.0254000      1.05331     0.184648     0.117136      2.92064     0.325873     0.512680      95.5000
K00693.01      28.7796    0.0173900     0.981194     0.412941    0.0914710      1.86270     0.176795     0.784633      39.3000
K00695.01      29.9076    0.0221000      1.00787     0.189434     0.145578      2.43157     0.383512     0.482285      87.3000
K00700.01      30.8643    0.0241800      1.00787     0.189296     0.145776      2.66042     0.384836     0.499705      54.8000
K00700.04      68.1603    0.0158000      1.00787     0.189296     0.145776      1.73841     0.904841     0.928504      26.9000
K00709.01      21.3845    0.0228000     0.845288     0.364209    0.0736660      2.10392     0.205266     0.911200      69.9000
K00711.01      44.6991    0.0275800      1.05209     0.165085    0.0999460      3.16766     0.308454     0.501638      73.2000
K00711.03      124.523    0.0245100      1.05209     0.165085    0.0999460      2.81506     0.275595     0.446708      58.7000
K00722.01      46.4073    0.0229400      1.13659     0.561279     0.130229      2.84635     0.328390      1.40613      63.6000
K00723.02      28.0821    0.0402000     0.842859     0.290467    0.0555320      3.69888     0.267548      1.27949      86.0000
K04480.01      58.7483    0.0195000     0.805202     0.369168    0.0872340      1.71407      3.24009      3.32885      12.2900
K04391.01      49.4751    0.0171100     0.917075     0.369410    0.0904570      1.71295     0.687833     0.959513      13.6300
K04320.01      20.6577    0.0109900     0.899507     0.444045     0.127796      1.07917     0.339963     0.613089      12.3400
K04450.01      196.436    0.0248000     0.816027     0.294054    0.0608400      2.20925      1.60307      1.78227      12.2900
K04361.01      75.8780    0.0355000     0.972086     0.368685     0.121331      3.76723      3.01880      3.30659      13.3400
K04367.01      170.996    0.0243700     0.953136     0.298433    0.0873610      2.53571     0.382528     0.850097      13.2200
K04570.01      35.0176    0.0169000     0.924815     0.296155    0.0802080      1.70620      1.77297      1.84934      12.2900
K03356.01      26.0849    0.0170200     0.834555     0.356015    0.0581200      1.55062     0.354833     0.742834      12.8300
K03460.01      62.5967    0.0135000     0.850755     0.368388    0.0756610      1.25380      1.52721      1.61700      12.3900
K01905.03      34.2111    0.0146000     0.860805     0.978928    0.0906910      1.37198      1.68828      2.29429      15.3900
K01922.03      105.655    0.0361200     0.953355     0.337730    0.0861840      3.75917     0.682764      1.45743      38.5700
K01955.04      26.2351    0.0136700      1.17803     0.556995     0.147272      1.75798     0.902928      1.20743      16.9800
K01960.02      23.2218    0.0134000      1.04654     0.457833     0.115955      1.53091      1.35874      1.50531      15.0500
K01992.02      27.3211    0.0155000     0.997941     0.384685    0.0939690      1.68860      2.17376      2.26355      14.6000
K03260.01      56.6747    0.0298000     0.939950     0.343724    0.0834950      3.05781      1.33117      1.71714      21.1100
K03470.02      25.4336    0.0172000      1.02661     0.476031     0.102751      1.92763      3.02088      3.14443      13.9400
K03274.01      35.6223    0.0276900     0.870873     0.330851    0.0662270      2.63249     0.789226      1.25818      17.8000
K03379.01      30.4549    0.0224000     0.984135     0.419017    0.0960500      2.40654     0.634861      1.18227      14.8900
K03484.01      84.7042    0.0252000      1.13241     0.638123     0.133782      3.11526      1.03441      2.00406      14.5500
K03278.01      88.1808    0.0345500     0.829573     0.278465    0.0537640      3.12890     0.760189      1.28057      25.4300
K03389.01      29.7685    0.0132700     0.940816     0.384608    0.0881980      1.36290     0.526194     0.755633      12.5300
K03493.01      46.7161    0.0187700     0.932083     0.367651    0.0798570      1.90989     0.796414      1.08398      12.9400
K03287.01      51.1110    0.0195300     0.881363     0.318011    0.0684300      1.87909     0.454154     0.802910      22.3900
K03288.01      47.9873    0.0320000     0.981194     0.368561     0.123554      3.42763     0.454518      1.29536      28.0900
K03296.01      62.8689    0.0184000     0.867870      1.47935    0.0859640      1.74326      1.21555      3.20589      13.4100
K03393.01      54.6495    0.0203000      1.06612     0.547888     0.111114      2.36260      1.03753      1.57798      12.8600
K01650.02      100.828    0.0429100     0.903347     0.360384    0.0682160      4.23158     0.508418      1.73386      31.3400
K03398.02      35.7993    0.0211100     0.956213     0.349822    0.0798080      2.20360     0.267439     0.829218      16.7300
K03500.01      73.7504    0.0151900     0.961733     0.375338    0.0961580      1.59478     0.268703     0.658907      25.0300
K03403.01      39.8191    0.0146300      1.13489     0.472251     0.170387      1.81254     0.344870     0.783424      21.7600
K03308.01      31.7787    0.0175500     0.928335     0.443983     0.151543      1.77857     0.335555     0.867091      19.6800
K03310.01      20.5512    0.0126000     0.893933     0.365442    0.0666480      1.22960      1.45694      1.53849      13.9400
K03408.01      65.4289    0.0176000     0.926200     0.379384    0.0833410      1.77954      1.42457      1.59219      14.3400
K03220.01      81.4161    0.0232700      1.09548     0.518524     0.125519      2.78286     0.415681      1.34394      34.3400
K03315.01      31.1750    0.0156000     0.920884     0.365453    0.0791890      1.56826     0.350674     0.701516      15.5100
K03417.01      91.0831    0.0292300      1.00833     0.416960     0.110896      3.21753     0.429416      1.35255      15.4600
K03418.01      85.2746    0.0341200      1.05671     0.360570     0.169235      3.93598     0.680830      1.36745      16.0800
K03423.01      30.2542    0.0234000      1.16682     0.859716     0.129880      2.98064      1.46470      2.61884      22.3000
K03428.01      64.6597    0.0144000      1.03480     0.516179    0.0901810      1.62670      2.71487      2.82999      13.1500
K03432.01      48.0524    0.0206100     0.888801     0.343040    0.0982050      1.99973     0.266192     0.785960      13.5800
K03433.01      34.0843    0.0559000     0.921520     0.802748     0.117152      5.62349      2.24934      5.34281      36.4700
K03339.01      23.1336    0.0263100     0.931976     0.519650     0.163634      2.67680     0.486888      1.49793      19.9800
K03341.01      27.0968    0.0139000      1.11021     0.665430     0.121531      1.68465      1.57429      1.86117      14.5700
K03343.01      83.2663    0.0252000     0.955773     0.392894    0.0896990      2.62933      3.93088      4.06929      13.4000
K03439.01      41.7083    0.0181500      1.15480     0.543468     0.139120      2.28808     0.626184      1.21476      15.7300
K03237.01      33.4203    0.0187800     0.896612     0.363632    0.0699950      1.83819     0.369616     0.819630      29.0500
K03348.01      36.4341    0.0228300      1.14711     0.644547     0.151120      2.85891     0.579786      1.66577      13.6400
K03349.01      82.1759    0.0261300     0.954234     0.352102    0.0865630      2.72197     0.289458      1.01567      16.4800
K03456.01      30.8609    0.0112600      1.06183     0.397169     0.140522      1.30522     0.651578     0.795653      14.2400
K03947.02      22.7381    0.0370000      1.00000      0.00000      0.00000      4.00000      1.40000      1.40000      13.2000
K03966.01      138.945    0.0225900     0.844704     0.361455    0.0631580      2.08310     0.360025     0.948634      22.4500
K02162.02      199.671    0.0140000     0.843927     0.362788    0.0592250      1.28980      2.47991      2.53953      12.0500
K02167.03      76.5372    0.0258000      1.02519     0.403883     0.124647      2.88745      2.47599      2.70208      14.4000
K03901.01      160.131    0.0343300     0.915598     0.377570    0.0799860      3.43137     0.377159      1.43341      28.1500
K02172.02      116.585    0.0321000     0.980855     0.374193     0.116972      3.43716      3.11093      3.35101      14.6000
K04009.01      175.139    0.0243000      1.09952     0.587047     0.118669      2.91676      1.41580      2.08099      17.7900
K04015.01      133.304    0.0321000     0.800580     0.228395    0.0690120      2.80543     0.991313      1.25091      19.3600
K02094.02      198.681    0.0270000     0.906160     0.558055     0.121006      2.67090     0.612205      1.71848      13.0500
K00435.03      33.0404    0.0220000     0.832156     0.349945    0.0623970      1.99856      4.81704      4.88751      17.7100
K00351.04      91.9407    0.0192200      1.05379     0.407897     0.140720      2.21105     0.299760     0.857406      36.2000
K01792.01      88.4070    0.0406800     0.998285     0.146185    0.0528000      4.43328     0.234684     0.649266      366.600
K01951.01      37.3228    0.0171000     0.926733     0.369415    0.0793990      1.72998     0.605206     0.905461      45.3000
K02065.01      80.2325    0.0374000     0.893418     0.370168    0.0769210      3.64767     0.385942      1.52789      31.7000
K05482.01      31.7077    0.0230000     0.872077     0.363742    0.0693740      2.18964      1.21212      1.50765      16.5500
